LEO Satellite-Enabled Grant-Free Random Access with MIMO-OTFS

This paper investigates joint channel estimation and device activity detection in the LEO satellite-enabled grant-free random access systems with large differential delay and Doppler shift. In addition, the multiple-input multiple-output (MIMO) with orthogonal time-frequency space modulation (OTFS) is utilized to combat the dynamics of the terrestrial-satellite link. To simplify the computation process, we estimate the channel tensor in parallel along the delay dimension. Then, the deep learning and expectation-maximization approach are integrated into the generalized approximate message passing with cross-correlation--based Gaussian prior to capture the channel sparsity in the delay-Doppler-angle domain and learn the hyperparameters. Finally, active devices are detected by computing energy of the estimated channel. Simulation results demonstrate that the proposed algorithms outperform conventional methods.

==> save.txt <==
\begin{figure}[!htb]
	\centering
	\subfigure[]{
		\label{NMSEF}
		\includegraphics[width=1.65in]{NMSE_SNR.pdf}}
	\subfigure[]{
		\label{PdF}
		\includegraphics[width=1.65in]{Pe_SNR.pdf}}
	\caption{Performance comparison of channel estimation between the GMMV-AMP, ConvGAMP, and DL-GAMP under different SNR values. $U = 5$, $U_a=1$, $N_y=N_z=4$. Performance comparison among the ResNet, the attention, and the RNN recognizers under different SNR values. The negative samples in the testing set are only turbo codes.} 
	\label{test}
\end{figure
